Accelerated phase-mixing in the stellar halo due to a rotating bar

In a galaxy merger, the stars tidally stripped from the satellite and accreted onto the host galaxy undergo phase mixing and form finely-grained structures in the phase space. However, these fragile structures may be destroyed in the subsequent galaxy evolution, in particular, by a rotating bar that appears well after the merger is completed. In this work, we investigate the survivability of phase-space structures in the presence of a bar. We find that a bar with amplitude and pattern speed similar to those of the Milky Way would blur and destroy a substantial amount of the substructure that consists of particles with pericentre radii comparable to the bar length. While this appears to be in tension with the recent discovery of phase-space chevrons in \textit{Gaia} DR3 data, the most prominent chevrons in our simulations can still be recovered when applying the same analysis procedure as in observations. Moreover, the smoothing effect is less pronounced in the population of stars whose angular momenta have the opposite sign to the bar pattern speed.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
